Application of Virtualization Technologies in Novel Industrial Automation: Catalyst or Show-Stopper?

Industry 4.0 describes an adaptive and changeable production, where its factory cells have to be reconfigured at very short intervals, e.g. after each workpiece. Furthermore, this scenario cannot be realized with traditional devices, such as programmable logic controllers. Here the use of well-proven technologies of the information technology are conquering the production hall (IT-OT convergence). Therefore, both virtualization and novel communication technologies are being introduced in the field of industrial automation. In addition, these technologies are seen as the key for facilitating various emerging use cases. However, it is not yet clear whether each of the dedicated hardware and software components, which have been developed for specific control tasks and have performed well over decades, can be upgraded without major adjustments. In this paper, we examine the opportunities and challenges of hardware and operating system-level virtualization based on the stringent requirements imposed by industrial applications. For that purpose, benchmarks for different virtualization technologies are set by determining their computational and networking overhead, configuration effort, accessibility, scalability, and security.

==> figures/1host.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.75000,0.64286,0.00000}%
\definecolor{mycolor2}{rgb}{0.21429,0.75000,0.00000}%
\definecolor{mycolor3}{rgb}{0.00000,0.75000,0.42857}%
\definecolor{mycolor4}{rgb}{0.00000,0.42857,0.75000}%
\definecolor{mycolor5}{rgb}{0.21429,0.00000,0.75000}%
\definecolor{mycolor6}{rgb}{0.75000,0.00000,0.64286}%
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=3.5in,
%at={(0.758in,0.481in)},
scale only axis,
unbounded coords=jump,
xmin=0.5,
xmax=7.5,
xtick={1,2,3,4,5,6,7},
xticklabels={{},{},{},{},{},{},{}},
xlabel style={font=\color{white!15!black}},
xlabel={Network Configuration},
ymode=log,
ymin=15,
ymax=1300,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={$RTT$ [µs]},
axis background/.style={fill=white},
%title style={font=\bfseries},
%title={TITLE},
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(1.75 in, 1.5 in)}, anchor=center, legend columns=5 draw=black}
%legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	52\\
1	100\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	548\\
2	1260\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	54\\
3	114\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	78\\
4	127\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	55\\
5	91\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6	56\\
6	109\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
7	72\\
7	129\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	27\\
1	50\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	94\\
2	528\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	19\\
3	52\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	24\\
4	75\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	15\\
5	53\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6	18\\
6	54\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
7	20\\
7	70\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	100\\
1.125	100\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	1260\\
2.125	1260\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	114\\
3.125	114\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	127\\
4.125	127\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	91\\
5.125	91\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	109\\
6.125	109\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
6.875	129\\
7.125	129\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	27\\
1.125	27\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	94\\
2.125	94\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	19\\
3.125	19\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	24\\
4.125	24\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	15\\
5.125	15\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	18\\
6.125	18\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
6.875	20\\
7.125	20\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
0.75	50\\
0.75	52\\
1.25	52\\
1.25	50\\
0.75	50\\
};
\addlegendentry{Native}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1.75	528\\
1.75	548\\
2.25	548\\
2.25	528\\
1.75	528\\
};
\addlegendentry{VM}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
2.75	52\\
2.75	54\\
3.25	54\\
3.25	52\\
2.75	52\\
};
\addlegendentry{Host}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
3.75	75\\
3.75	78\\
4.25	78\\
4.25	75\\
3.75	75\\
};
\addlegendentry{Bridge}

\addplot [color=mycolor4]
  table[row sep=crcr]{%
4.75	53\\
4.75	55\\
5.25	55\\
5.25	53\\
4.75	53\\
};
\addlegendentry{Macvlan}

\addplot [color=mycolor5]
  table[row sep=crcr]{%
5.75	54\\
5.75	56\\
6.25	56\\
6.25	54\\
5.75	54\\
};
\addlegendentry{Ipvlan L2}

\addplot [color=mycolor6]
  table[row sep=crcr]{%
6.75	70\\
6.75	72\\
7.25	72\\
7.25	70\\
6.75	70\\
};
\addlegendentry{Overlay}

\addplot [color=red, forget plot]
  table[row sep=crcr]{%
0.75	51\\
1.25	51\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
1.75	536\\
2.25	536\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
2.75	53\\
3.25	53\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
3.75	76\\
4.25	76\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
4.75	54\\
5.25	54\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
5.75	55\\
6.25	55\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
6.75	71\\
7.25	71\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
1 101 \\
1 103 \\
1 103 \\
1 111\\
1 114\\
1 114\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
3 115 \\
3 116\\
3 121\\
3 124\\
3 128\\
3 130 \\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
4	129	\\
4	132	\\
4	132	\\
4	145	\\
4	162	\\
4	170	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor4}, forget plot]
  table[row sep=crcr]{%
5	92	\\
5	92	\\
5	93	\\
5	98	\\
5	101	\\
5	106	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor5}, forget plot]
  table[row sep=crcr]{%
6	110	\\
6	112	\\
6	112	\\
6	114	\\
6	119	\\
6	129	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor6}, forget plot]
  table[row sep=crcr]{%
7	130	\\
7	135	\\
7	147	\\
7	149	\\
7	150	\\
7	152	\\
};
\end{axis}
%\begin{axis}[%
%width=5.833in,
%height=4.375in,
%at={(0in,0in)},
%cale only axis,
%xmin=0,
%xmax=1,
%ymin=0,
%ymax=1,
%axis line style={draw=none},
%ticks=none,
%axis x line*=bottom,
%axis y line*=left,
%legend style={legend cell align=left, align=left, draw=white!15!black}
%]
%\end{axis}
\end{tikzpicture}%

==> figures/2host.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.75000,0.64286,0.00000}%
\definecolor{mycolor2}{rgb}{0.21429,0.75000,0.00000}%
\definecolor{mycolor3}{rgb}{0.00000,0.75000,0.42857}%
\definecolor{mycolor4}{rgb}{0.00000,0.42857,0.75000}%
\definecolor{mycolor5}{rgb}{0.21429,0.00000,0.75000}%
\definecolor{mycolor6}{rgb}{0.75000,0.00000,0.64286}%
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=3.5in,
%at={(0.758in,0.481in)},
scale only axis,
unbounded coords=jump,
xmin=0.5,
xmax=7.5,
xtick={1,2,3,4,5,6,7},
xticklabels={{},{},{},{},{},{},{}},
xlabel style={font=\color{white!15!black}},
xlabel={Network Configuration},
%ymode=log,
ymin=100,
ymax=1300,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={$RTT$ [µs]},
axis background/.style={fill=white},
%title style={font=\bfseries},
%title={TITLE},
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(1.75 in, -.7 in)}, anchor=center, legend columns=5 draw=black}
%legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	525\\
1	561\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	1020\\
2	1250\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	526\\
3	575\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	604\\
4	657\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	523\\
5	567\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6	523\\
6	567\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
7	660\\
7	702\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	158\\
1	513\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	416\\
2	889\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	220\\
3	516\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	256\\
4	591\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	176\\
5	511\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6	152\\
6	511\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
7	255\\
7	646\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	561\\
1.125	561\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	1250\\
2.125	1250\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	575\\
3.125	575\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	657\\
4.125	657\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	567\\
5.125	567\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	567\\
6.125	567\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
6.875	702\\
7.125	702\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	158\\
1.125	158\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	416\\
2.125	416\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	220\\
3.125	220\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	256\\
4.125	256\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	176\\
5.125	176\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	152\\
6.125	152\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
6.875	255\\
7.125	255\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
0.75	513\\
0.75	525\\
1.25	525\\
1.25	513\\
0.75	513\\
};
\addlegendentry{Native}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1.75	889\\
1.75	1020\\
2.25	1020\\
2.25	889\\
1.75	889\\
};
\addlegendentry{VM}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
2.75	516\\
2.75	526\\
3.25	526\\
3.25	516\\
2.75	516\\
};
\addlegendentry{Host}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
3.75	591\\
3.75	604\\
4.25	604\\
4.25	591\\
3.75	591\\
};
\addlegendentry{Bridge}

\addplot [color=mycolor4]
  table[row sep=crcr]{%
4.75	511\\
4.75	523\\
5.25	523\\
5.25	511\\
4.75	511\\
};
\addlegendentry{Macvlan}

\addplot [color=mycolor5]
  table[row sep=crcr]{%
5.75	511\\
5.75	523\\
6.25	523\\
6.25	511\\
5.75	511\\
};
\addlegendentry{Ipvlan L2}

\addplot [color=mycolor6]
  table[row sep=crcr]{%
6.75	646\\
6.75	660\\
7.25	660\\
7.25	646\\
6.75	646\\
};
\addlegendentry{Overlay}

\addplot [color=red, forget plot]
  table[row sep=crcr]{%
0.75	522\\
1.25	522\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
1.75	992\\
2.25	992\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
2.75	522\\
3.25	522\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
3.75	600\\
4.25	600\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
4.75	520\\
5.25	520\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
5.75	520\\
6.25	520\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
6.75	656\\
7.25	656\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=+, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
1	561	\\
1	566	\\
1	567	\\
1	570	\\
1	572	\\
1	580	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=+, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=+, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
3	575	\\
3	576	\\
3	576	\\
3	583	\\
3	584	\\
3	587	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=+, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
4	658	\\
4	658	\\
4	658	\\
4	664	\\
4	668	\\
4	669	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=+, mark options={solid, mycolor4}, forget plot]
  table[row sep=crcr]{%
5	569	\\
5	570	\\
5	570	\\
5	573	\\
5	574	\\
5	584	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=+, mark options={solid, mycolor5}, forget plot]
  table[row sep=crcr]{%
6	568	\\
6	568	\\
6	569	\\
6	573	\\
6	574	\\
6	577	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=+, mark options={solid, mycolor6}, forget plot]
  table[row sep=crcr]{%
7	706	\\
7	710	\\
7	714	\\
7	715	\\
7	735	\\
7	738	\\
};
\end{axis}
\end{tikzpicture}%

==> figures/nooutliers.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.37500,0.75000,0.00000}%
\definecolor{mycolor2}{rgb}{0.00000,0.75000,0.75000}%
\definecolor{mycolor3}{rgb}{0.37500,0.00000,0.75000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=20.667in,
height=21.232in,
%at={(3.467in,1.516in)},
%scale only axis,
unbounded coords=jump,
xmin=0.5,
xmax=20.5,
xtick={1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20},
xticklabels={{1000},{},{},{},{},{100},{},{},{},{},{10},{},{},{},{},{1},{},{},{},{}},
%xlabel style={font=\color{white!15!black}},
xlabel={Intervall},
ymode=log,
ymin=-14017.95,
ymax=323328.95,
yminorticks=true,
%ylabel style={font=\color{white!15!black}},
ylabel={Latency},
axis background/.style={fill=white},
%title style={font=\bfseries},
title={Cyclictest},
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	1485\\
1	5647\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	1843\\
2	4977\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	1836\\
3	4397\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	110342\\
4	307995\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	nan\\
5	nan\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6	1401\\
6	4456\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
7	1554\\
7	4857\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
8	1554\\
8	4915\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
9	6205\\
9	51633\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
10	nan\\
10	nan\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
11	1401\\
11	4362\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
12	1656\\
12	6374\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
13	1666\\
13	6297\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
14	6008\\
14	67465\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
15	nan\\
15	nan\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
16	2392\\
16	6642\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
17	2621\\
17	10064\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
18	2648\\
18	10710\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
19	5240\\
19	85689\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
20	nan\\
20	nan\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	1363\\
1	1429\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	1503\\
2	1591\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	1499\\
3	1575\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	8027\\
4	102669.75\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	nan\\
5	nan\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6	1325\\
6	1370\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
7	1472\\
7	1518\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
8	1469\\
8	1517\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
9	2672\\
9	4594\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
10	nan\\
10	nan\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
11	1316\\
11	1365\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
12	1453\\
12	1591\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
13	1449\\
13	1598\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
14	2897\\
14	5345\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
15	nan\\
15	nan\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
16	1566\\
16	1878\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
17	1448\\
17	2062\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
18	1696\\
18	2095\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
19	3401\\
19	4696\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
20	nan\\
20	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	5647\\
1.125	5647\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	4977\\
2.125	4977\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	4397\\
3.125	4397\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	307995\\
4.125	307995\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	nan\\
5.125	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	4456\\
6.125	4456\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
6.875	4857\\
7.125	4857\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
7.875	4915\\
8.125	4915\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
8.875	51633\\
9.125	51633\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
9.875	nan\\
10.125	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
10.875	4362\\
11.125	4362\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
11.875	6374\\
12.125	6374\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
12.875	6297\\
13.125	6297\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
13.875	67465\\
14.125	67465\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
14.875	nan\\
15.125	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
15.875	6642\\
16.125	6642\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
16.875	10064\\
17.125	10064\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
17.875	10710\\
18.125	10710\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
18.875	85689\\
19.125	85689\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
19.875	nan\\
20.125	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	1363\\
1.125	1363\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	1503\\
2.125	1503\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	1499\\
3.125	1499\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	8027\\
4.125	8027\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	nan\\
5.125	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	1325\\
6.125	1325\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
6.875	1472\\
7.125	1472\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
7.875	1469\\
8.125	1469\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
8.875	2672\\
9.125	2672\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
9.875	nan\\
10.125	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
10.875	1316\\
11.125	1316\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
11.875	1453\\
12.125	1453\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
12.875	1449\\
13.125	1449\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
13.875	2897\\
14.125	2897\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
14.875	nan\\
15.125	nan\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
15.875	1566\\
16.125	1566\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
16.875	1448\\
17.125	1448\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
17.875	1696\\
18.125	1696\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
18.875	3401\\
19.125	3401\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
19.875	nan\\
20.125	nan\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
0.75	1429\\
0.75	1485\\
1.25	1485\\
1.25	1429\\
0.75	1429\\
};
\addlegendentry{NP}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
1.75	1591\\
1.75	1843\\
2.25	1843\\
2.25	1591\\
1.75	1591\\
};
\addlegendentry{P}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
2.75	1575\\
2.75	1836\\
3.25	1836\\
3.25	1575\\
2.75	1575\\
};
\addlegendentry{Docker}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
3.75	102669.75\\
3.75	110342\\
4.25	110342\\
4.25	102669.75\\
3.75	102669.75\\
};
\addlegendentry{Kvm}

\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
4.75	nan\\
4.75	nan\\
5.25	nan\\
5.25	nan\\
4.75	nan\\
};
\addplot [color=black!25!red, forget plot]
  table[row sep=crcr]{%
5.75	1370\\
5.75	1401\\
6.25	1401\\
6.25	1370\\
5.75	1370\\
};
\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
6.75	1518\\
6.75	1554\\
7.25	1554\\
7.25	1518\\
6.75	1518\\
};
\addplot [color=mycolor2, forget plot]
  table[row sep=crcr]{%
7.75	1517\\
7.75	1554\\
8.25	1554\\
8.25	1517\\
7.75	1517\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
8.75	4594\\
8.75	6205\\
9.25	6205\\
9.25	4594\\
8.75	4594\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
9.75	nan\\
9.75	nan\\
10.25	nan\\
10.25	nan\\
9.75	nan\\
};
\addplot [color=black!25!red, forget plot]
  table[row sep=crcr]{%
10.75	1365\\
10.75	1401\\
11.25	1401\\
11.25	1365\\
10.75	1365\\
};
\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
11.75	1591\\
11.75	1656\\
12.25	1656\\
12.25	1591\\
11.75	1591\\
};
\addplot [color=mycolor2, forget plot]
  table[row sep=crcr]{%
12.75	1598\\
12.75	1666\\
13.25	1666\\
13.25	1598\\
12.75	1598\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
13.75	5345\\
13.75	6008\\
14.25	6008\\
14.25	5345\\
13.75	5345\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
14.75	nan\\
14.75	nan\\
15.25	nan\\
15.25	nan\\
14.75	nan\\
};
\addplot [color=black!25!red, forget plot]
  table[row sep=crcr]{%
15.75	1878\\
15.75	2392\\
16.25	2392\\
16.25	1878\\
15.75	1878\\
};
\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
16.75	2062\\
16.75	2621\\
17.25	2621\\
17.25	2062\\
16.75	2062\\
};
\addplot [color=mycolor2, forget plot]
  table[row sep=crcr]{%
17.75	2095\\
17.75	2648\\
18.25	2648\\
18.25	2095\\
17.75	2095\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
18.75	4696\\
18.75	5240\\
19.25	5240\\
19.25	4696\\
18.75	4696\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
19.75	nan\\
19.75	nan\\
20.25	nan\\
20.25	nan\\
19.75	nan\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
0.75	1448\\
1.25	1448\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
1.75	1639\\
2.25	1639\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
2.75	1599\\
3.25	1599\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
3.75	107352\\
4.25	107352\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
4.75	nan\\
5.25	nan\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
5.75	1385\\
6.25	1385\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
6.75	1534\\
7.25	1534\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
7.75	1533\\
8.25	1533\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
8.75	5804\\
9.25	5804\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
9.75	nan\\
10.25	nan\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
10.75	1382\\
11.25	1382\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
11.75	1624\\
12.25	1624\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
12.75	1630\\
13.25	1630\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
13.75	5427\\
14.25	5427\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
14.75	nan\\
15.25	nan\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
15.75	2134\\
16.25	2134\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
16.75	2345\\
17.25	2345\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
17.75	2377\\
18.25	2377\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
18.75	4960\\
19.25	4960\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
19.75	nan\\
20.25	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
1 5811 \\
1 6067 \\
1 6145 \\
1 6270 \\
1 6316 \\
1 7003 \\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
2	5446	\\
2	5512	\\
2	6092	\\
2	6165	\\
2	6642	\\
2	7400	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
3	4419	\\
3	4438	\\
3	4605	\\
3	4638	\\
3	4644	\\
3	5043	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
4	310357	\\
4	314900	\\
4	316580	\\
4	316666	\\
4	324741	\\
4	332868	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
6	4969	\\
6	5069	\\
6	5913	\\
6	33854	\\
6	35146	\\
6	35293	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
7	4875	\\
7	4879	\\
7	4891	\\
7	4982	\\
7	5035	\\
7	5071	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
8	4982	\\
8	4998	\\
8	5144	\\
8	5163	\\
8	5203	\\
8	5328	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
9	51688	\\
9	52266	\\
9	53775	\\
9	59937	\\
9	81202	\\
9	105631	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
11	4377	\\
11	4383	\\
11	4481	\\
11	4499	\\
11	4499	\\
11	7158	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
12	6521	\\
12	6544	\\
12	6610	\\
12	6657	\\
12	6712	\\
12	8051	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
13	6367	\\
13	6394	\\
13	6411	\\
13	6582	\\
13	6707	\\
13	14700	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
14	71878	\\
14	71964	\\
14	78400	\\
14	84344	\\
14	85279	\\
14	86916	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
16	6720	\\
16	6745	\\
16	6899	\\
16	6997	\\
16	8711	\\
16	196534	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
17	10108	\\
17	10570	\\
17	10682	\\
17	12000	\\
17	12682	\\
17	13870	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
18	10918	\\
18	11055	\\
18	11585	\\
18	12379	\\
18	13971	\\
18	14524	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
19	87185	\\
19	88472	\\
19	89207	\\
19	94546	\\
19	98928	\\
19	108561	\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\end{axis}

%\begin{axis}[%
%width=26.667in,
%height=23.781in,
%at={(0in,0in)},
%scale only axis,
%xmin=0,
%xmax=1,
%ymin=0,
%ymax=1,
%axis line style={draw=none},
%ticks=none,
%axis x line*=bottom,
%axis y line*=left,
%legend style={legend cell align=left, align=left, draw=white!15!black}
%]
%\end{axis}
\end{tikzpicture}%
